Mean-Squared Accuracy of Good-Turing Estimator

The brilliant method due to Good and Turing allows for estimating objects not occurring in a sample. The problem, known under names "sample coverage" or "missing mass" goes back to their cryptographic work during WWII, but over years has found has many applications, including language modeling, inference in ecology and estimation of distribution properties. This work characterizes the maximal mean-squared error of the Good-Turing estimator, for any sample \emph{and} alphabet size.

==> gt_risk.csv <==
b,mse
0.0,0.0
0.01,0.008389334291101948
0.02,0.01675812325375538
0.03,0.025106408995355073
0.04,0.0334342338006405
0.05,0.04174164013069929
0.06,0.05002867062166675
0.07,0.058295368083773405
0.08,0.06654177550006674
0.09,0.07476793602525188
0.1,0.08297389298439418
0.11,0.09115968987189171
0.12,0.09932537034978828
0.13,0.10747097824680936
0.14,0.11559655755689976
0.15,0.12370215243783794
0.16,0.1317878072097882
0.17,0.13985356635425236
0.18,0.14789947451184107
0.19,0.15592557648174268
0.2,0.16393191721935693
0.21,0.17191854183540356
0.22,0.17988549559404826
0.23,0.1878328239113679
0.24,0.19576057235379868
0.25,0.20366878663659221
0.26,0.21155751262173897
0.27,0.21942679631681763
0.28,0.2272766838729855
0.29,0.23510722158330866
0.3,0.24291845588100772
0.31,0.2507104333376779
0.32,0.25848320066148567
0.33,0.26623680469534017
0.34,0.27397129241497975
0.35000000000000003,0.2816867109274002
0.36,0.2893831074684394
0.37,0.2970605294012542
0.38,0.30471902421433084
0.39,0.3123586395194256
0.4,0.3199794230496688
0.41000000000000003,0.32758142265732687
0.42,0.3351646863128063
0.43,0.3427292621005908
0.44,0.35027519821921893
0.45,0.35780254297808944
0.46,0.36531134479624106
0.47000000000000003,0.3728016521987372
0.48,0.380273513816152
0.49,0.38772697838205583
0.5,0.3951620947296305
0.51,0.40257891179118804
0.52,0.4099774785950506
0.53,0.41735784426355194
0.54,0.4247200580108263
0.55,0.4320641691405835
0.56,0.4393902270438724
0.5700000000000001,0.4466982811968308
0.58,0.4539861486270354
0.59,0.4611118525677116
0.6,0.46799418296358675
0.61,0.4746381655735685
0.62,0.48104895233640776
0.63,0.4872317858126661
0.64,0.4931919703391823
0.65,0.4989348467000049
0.66,0.5044657699489463
0.67,0.509790090053821
0.68,0.5149131356248714
0.6900000000000001,0.5198402015269018
0.7000000000000001,0.5245765270992386
0.71,0.5291272949862164
0.72,0.5334976188298255
0.73,0.5376925355197061
0.74,0.541716998706411
0.75,0.5455758734356453
0.76,0.5492739317758047
0.77,0.5528158493243315
0.78,0.5562062024902865
0.79,0.5594494664612406
0.8,0.5625500153319372
0.81,0.5655121505927989
0.8200000000000001,0.5683400023453963
0.8300000000000001,0.5710376315491152
0.84,0.5736089954487726
0.85,0.576057948194297
0.86,0.5783882417231594
0.87,0.5806035268683282
0.88,0.5827073546586223
0.89,0.5847031777819911
0.9,0.5865943521855461
0.91,0.5883841387891176
0.92,0.590075705291744
0.93,0.5916721280528812
0.9400000000000001,0.5931763940322246
0.9500000000000001,0.5945914027739487
0.96,0.5959199684228588
0.97,0.5971648217614726
0.98,0.5983286122584073
0.99,0.5994139101196646
1.0,0.6004232083354865
1.01,0.6013589247164279
1.02,0.6022234039131529
1.03,0.6030189194152333
1.04,0.6037476755249137
1.05,0.6044118093024156
1.06,0.605013392479902
1.07,0.6055544333416989
1.08,0.606036878568801
1.09,0.6064626150460701
1.1,0.6068334716308639
1.11,0.6071512208821337
1.12,0.6074175807492908
1.1300000000000001,0.6076342162203617
1.1400000000000001,0.6078027409291687
1.1500000000000001,0.6079247187214325
1.16,0.6080016651798574
1.17,0.6080350491083925
1.18,0.6080367865228689
1.19,0.6080367865228797
1.2,0.608036786522792
1.21,0.6080367865228775
1.22,0.6080367865223747
1.23,0.6080367865220901
1.24,0.6080367865226112
1.25,0.608036786522846
1.26,0.6080367865228644
1.27,0.6080367865228742
1.28,0.6080367865228389
1.29,0.6080367865223856
1.3,0.6080367865219841
1.31,0.6080367865225652
1.32,0.608036786522818
1.33,0.6080367865228771
1.34,0.608036786522879
1.35,0.6080367865228236
1.36,0.6080367865228538
1.37,0.6080367865228676
1.3800000000000001,0.6080367865228744
1.3900000000000001,0.6080367865228775
1.4000000000000001,0.6080367865228791
1.41,0.60803678652288
1.42,0.6080367865228805
1.43,0.6080367865228811
1.44,0.6080367865228814
1.45,0.6080367865228815
1.46,0.6080367865228817
1.47,0.6080367865223962
1.48,0.6080367865224954
1.49,0.6080367865221721
1.5,0.6080367865219306
1.51,0.6080367865228818
1.52,0.608036786522882
1.53,0.6080367865218874
1.54,0.6080367865220914
1.55,0.6080367865223733
1.56,0.6080367865225569
1.57,0.6080367865226756
1.58,0.6080367865227521
1.59,0.6080367865228008
1.6,0.6080367865228318
1.61,0.6080367865228512
1.62,0.6080367865228633
1.6300000000000001,0.6080367865228709
1.6400000000000001,0.6080367865228754
1.6500000000000001,0.6080367865228782
1.6600000000000001,0.6080367865227917
1.67,0.608036786522528
1.68,0.6080367865221639
1.69,0.6080367865218028
1.7,0.6080367865221535
1.71,0.6080367865223996
1.72,0.60803678652257
1.73,0.6080367865226866
1.74,0.6080367865227649
1.75,0.6080367865228159
1.76,0.6080367865228482
1.77,0.6080367865228672
1.78,0.6080367865219534
1.79,0.6080367865228202
1.8,0.6080367865228817
1.81,0.6080367865228797
1.82,0.6080367865228764
1.83,0.6080367865228726
1.84,0.608036786522869
1.85,0.6080367865228656
1.86,0.608036786522863
1.87,0.608036786522861
1.8800000000000001,0.6080367865228586
1.8900000000000001,0.608036786522857
1.9000000000000001,0.6080367865228562
1.9100000000000001,0.6080367865228563
1.92,0.6080367865228571
1.93,0.6080367865228584
1.94,0.6080367865228606
1.95,0.6080367865228629
1.96,0.6080367865228657
1.97,0.6080367865228689
1.98,0.6080367865228717
1.99,0.6080367865228747
2.0,0.6080367865228772

